High order finite element simulations for fluid dynamics validated by experimental data from the fda benchmark nozzle model

The objective of the present work is to construct a sound mathematical, numerical and computational framework relevant to blood flow simulations and to assess it through a careful validation against experimental data. We perform simulations of a benchmark proposed by the FDA for fluid flow in an idealized medical device, under different flow regimes. The results are evaluated using metrics proposed in the literature and the findings are in very good agreement with the validation experiment.

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_243_pressure.dat <==
#plot-z-distribution-pressure
#17
arcLength			  normalizedP
-9.0320000E-002  2.93117E+003
-7.6960000E-002  2.88232E+003
-6.2990000E-002  2.80904E+003
-5.7230000E-002  2.85747E+003
-5.1490000E-002  2.90760E+003
-4.5750000E-002  2.61317E+003
-4.0010000E-002  9.28205E+002
-3.0000000E-002  9.15992E+002
-1.9990000E-002  6.28109E+002
-1.0010000E-002  5.49595E+002
-2.0300000E-003  2.44264E+002
0.0000000E+000  0.00000E+000
2.0300000E-003  0.00000E+000
8.0000000E-003  0.00000E+000
1.6000000E-002  1.22132E+002
2.4000000E-002  0.00000E+000
3.2000000E-002  0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_243_velocity.dat <==
#plot-z-distribution-axial-velocity
arcLength	normalizedUz
-8.8000000E-002  3.55972E-001
-6.4000000E-002  3.57288E-001
-4.8000000E-002  7.14276E-001
-4.2000000E-002  1.39419E+000
-2.0000000E-002  2.22167E+000
-8.0000000E-003  2.42169E+000
0.0000000E+000  2.44646E+000
8.0000000E-003  2.44156E+000
1.6000000E-002  2.40809E+000
2.4000000E-002  2.39714E+000
3.2000000E-002  2.38783E+000
4.0000000E-002  2.42391E+000
4.8000000E-002  2.42151E+000
6.0000000E-002  1.90744E+000

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_297_pressure.dat <==
#plot-z-distribution-pressure
#16
arcLength			  normalizedP
-9.0320000E-002  3.50088E+003
-7.6960000E-002  5.62858E+003
-6.2990000E-002  5.65548E+003
-5.7230000E-002  5.65548E+003
-5.1490000E-002  5.60841E+003
-4.5750000E-002  5.35959E+003
-4.0010000E-002  3.67842E+003
-1.9990000E-002  2.60246E+003
-1.0010000E-002  2.36037E+003
-2.0300000E-003  2.14518E+003
0.0000000E+000  2.07121E+003
2.0300000E-003  -9.41456E+001
8.0000000E-003  -8.74209E+001
1.6000000E-002  -3.36233E+001
2.4000000E-002  -2.68985E+001
3.2000000E-002  2.86995E-004

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_297_velocity.dat <==
#plot-z-distribution-axial-velocity
#12
arcLength			  normalizedUz
-8.8000000E-002  3.56144E-001
-6.4000000E-002  3.58956E-001
-4.8000000E-002  7.69645E-001
-2.0000000E-002  2.27551E+000
-8.0000000E-003  2.42442E+000
0.0000000E+000  2.47626E+000
8.0000000E-003  2.53365E+000
1.6000000E-002  2.53840E+000
2.4000000E-002  2.51869E+000
3.2000000E-002  2.50969E+000
6.0000000E-002  6.24432E-001
8.0000000E-002  2.93385E-001

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_468_pressure.dat <==
#plot-z-distribution-pressure
#17
arcLength			  normalizedP
-9.0320000E-002  3.09852E+003
-7.6960000E-002  3.14738E+003
-6.2990000E-002  3.01709E+003
-5.7230000E-002  3.01797E+003
-5.1490000E-002  2.96870E+003
-4.5750000E-002  2.70634E+003
-4.0010000E-002  1.04853E+003
-3.0000000E-002  5.57812E+002
-1.9990000E-002  5.00000E+002
-1.0010000E-002  4.02000E+002
-2.0300000E-003  1.28957E+002
0.0000000E+000  0.00000E+000
2.0300000E-003  -1.28957E+002
8.0000000E-003  -1.28957E+002
1.6000000E-002  -1.28957E+002
2.4000000E-002  -1.28957E+002
3.2000000E-002  0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_468_velocity.dat <==
#plot-z-distribution-axial-velocity
#12
arcLength			  normalizedUz
-8.8000000E-002  3.54286E-001
-6.4000000E-002  3.49205E-001
-4.8000000E-002  6.90480E-001
-4.2000000E-002  1.37473E+000
-2.0000000E-002  2.29338E+000
-8.0000000E-003  2.33845E+000
0.0000000E+000  2.27629E+000
8.0000000E-003  2.35270E+000
3.2000000E-002  2.32523E+000
4.0000000E-002  2.32858E+000
4.8000000E-002  2.32500E+000
6.0000000E-002  1.73288E+000

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_763_pressure.dat <==
#plot-z-distribution-pressure
#17
arcLength			  normalizedP
-9.0320000E-002  3.09497E+003
-7.6960000E-002  3.09497E+003
-6.2990000E-002  2.96601E+003
-5.7230000E-002  2.96601E+003
-5.1490000E-002  2.96601E+003
-4.5750000E-002  2.70810E+003
-4.0010000E-002  1.03166E+003
-3.0000000E-002  6.44785E+002
-1.9990000E-002  5.15828E+002
-1.0010000E-002  3.86871E+002
-2.0300000E-003  1.28957E+002
0.0000000E+000  0.00000E+000
2.0300000E-003  -1.28957E+002
8.0000000E-003  -1.28957E+002
1.6000000E-002  -1.28957E+002
2.4000000E-002  -1.28957E+002
3.2000000E-002  0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_763_velocity.dat <==
#plot-z-distribution-axial-velocity
#15
arcLength			  normalizedUz
-8.8000000E-002  3.45894E-001
-6.4000000E-002  3.54380E-001
-4.8000000E-002  7.00888E-001
-4.2000000E-002  1.39397E+000
-2.0000000E-002  2.20900E+000
-8.0000000E-003  2.39740E+000
0.0000000E+000  2.39326E+000
8.0000000E-003  2.40470E+000
1.6000000E-002  2.36232E+000
2.4000000E-002  2.41972E+000
3.2000000E-002  2.47028E+000
4.0000000E-002  2.39242E+000
4.8000000E-002  2.38924E+000
6.0000000E-002  1.62522E+000
8.0000000E-002  5.47371E-001

==> Figures/dats/tarabay/FDA/ExpData/Re2000/Sudden_Expansion_2000_999_velocity.dat <==
#plot-jet-width-0
#12
arcLength			  normalizedUz
-8.8000000E-002  3.56166E-001
-6.4000000E-002  3.64615E-001
-4.8000000E-002  9.05407E-001
-2.0000000E-002  2.30475E+000
-8.0000000E-003  2.42009E+000
0.0000000E+000  2.42521E+000
8.0000000E-003  2.41024E+000
1.6000000E-002  2.41778E+000
2.4000000E-002  2.40073E+000
3.2000000E-002  2.40046E+000
6.0000000E-002  7.85108E-001
8.0000000E-002  2.45823E-001

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_243_pressure.dat <==
#plot-z-distribution-pressure 17
arcLength		      normalizedP
-9.0320000E-002  7.66128E+003
-7.6960000E-002  7.53359E+003
-6.2990000E-002  7.53359E+003
-5.7230000E-002  7.53359E+003
-5.1490000E-002  7.53359E+003
-4.5750000E-002  6.89515E+003
-4.0010000E-002  2.42607E+003
-3.0000000E-002  1.14919E+003
-1.9990000E-002  1.14919E+003
-1.0010000E-002  7.66128E+002
-2.0300000E-003  2.55376E+002
0.0000000E+000  1.27688E+002
2.0300000E-003  0.00000E+000
8.0000000E-003  0.00000E+000
1.6000000E-002  1.27688E+002
2.4000000E-002  0.00000E+000
3.2000000E-002  0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_243_velocity.dat <==
#plot-z-distribution-axial-velocity15
arcLength	normalizedUz
-8.8000000E-002  6.26259E-001
-6.4000000E-002  6.28309E-001
-4.8000000E-002  1.26309E+000
-4.2000000E-002  2.45967E+000
-2.0000000E-002  3.73850E+000
-8.0000000E-003  3.94097E+000
0.0000000E+000  3.94305E+000
8.0000000E-003  3.94801E+000
1.6000000E-002  3.88213E+000
2.4000000E-002  3.84039E+000
3.2000000E-002  3.66259E+000
4.0000000E-002  2.31803E+000
4.8000000E-002  1.47032E+000
6.0000000E-002  6.25582E-001
8.0000000E-002  3.73860E-001

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_297_pressure.dat <==
#deleted-plot-wall-distribution-pressure16
arcLength	normalizedP	wallP
-9.0320000E-002  9.56756E+003
-7.6960000E-002  9.83029E+003
-6.2990000E-002  9.83029E+003
-5.7230000E-002  9.77952E+003
-5.1490000E-002  9.53837E+003
-4.5750000E-002  8.79586E+003
-4.0010000E-002  3.52850E+003
-1.9990000E-002  1.72617E+003
-1.0010000E-002  1.26924E+003
-2.0300000E-003  6.98084E+002
0.0000000E+000  5.39428E+002
2.0300000E-003  -3.68009E-004
8.0000000E-003  -3.68009E-004
1.6000000E-002  -3.68009E-004
2.4000000E-002  -4.44239E+001
3.2000000E-002  -3.68009E-004

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_297_velocity.dat <==
#plot-z-distribution-axial-velocity12
arcLength	normalizedUz
-8.8000000E-002  6.25637E-001
-6.4000000E-002  6.26569E-001
-4.8000000E-002  1.29848E+000
-2.0000000E-002  3.77526E+000
-8.0000000E-003  3.92916E+000
0.0000000E+000  4.01235E+000
8.0000000E-003  4.06886E+000
1.6000000E-002  4.06248E+000
2.4000000E-002  4.00124E+000
3.2000000E-002  3.61809E+000
6.0000000E-002  6.24432E-001
8.0000000E-002  3.78527E-001

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_468_pressure.dat <==
#plot-z-distribution-pressure17
arcLength	normalizedP
-9.0320000E-002  8.08940E+003
-7.6960000E-002  8.08940E+003
-6.2990000E-002  7.95458E+003
-5.7230000E-002  7.81975E+003
-5.1490000E-002  7.68493E+003
-4.5750000E-002  7.14564E+003
-4.0010000E-002  2.69647E+003
-3.0000000E-002  8.08940E+002
-1.9990000E-002  9.43763E+002
-1.0010000E-002  5.39293E+002
-2.0300000E-003  1.34823E+002
0.0000000E+000  1.34823E+002
2.0300000E-003  0.00000E+000
8.0000000E-003  0.00000E+000
1.6000000E-002  -1.34823E+002
2.4000000E-002  -1.34823E+002
3.2000000E-002  0

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_468_velocity.dat <==
#plot-z-distribution-axial-velocity12
arcLength	normalizedUz
-8.8000000E-002  6.19059E-001
-6.4000000E-002  6.20378E-001
-4.8000000E-002  1.20580E+000
-4.2000000E-002  2.40827E+000
-2.0000000E-002  3.85518E+000
-8.0000000E-003  3.92354E+000
0.0000000E+000  3.87307E+000
8.0000000E-003  3.94444E+000
3.2000000E-002  3.44326E+000
4.0000000E-002  2.29031E+000
4.8000000E-002  1.45594E+000
6.0000000E-002  6.04146E-001

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_763_pressure.dat <==
#plot-z-distribution-pressure17
arcLength	normalizedP
-9.0320000E-002  7.67056E+003
-7.6960000E-002  7.67056E+003
-6.2990000E-002  7.67056E+003
-5.7230000E-002  7.67056E+003
-5.1490000E-002  7.54055E+003
-4.5750000E-002  6.89051E+003
-4.0010000E-002  2.47018E+003
-3.0000000E-002  1.04008E+003
-1.9990000E-002  7.80057E+002
-1.0010000E-002  6.50048E+002
-2.0300000E-003  2.60019E+002
0.0000000E+000  0.00000E+000
2.0300000E-003  -1.30010E+002
8.0000000E-003  -1.30010E+002
1.6000000E-002  -1.30010E+002
2.4000000E-002  -1.30010E+002
3.2000000E-002  0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_763_velocity.dat <==
#plot-z-distribution-axial-velocity15
arcLength	normalizedUz
-8.8000000E-002  6.04753E-001
-6.4000000E-002  6.16869E-001
-4.8000000E-002  1.21089E+000
-4.2000000E-002  2.47386E+000
-2.0000000E-002  3.73431E+000
-8.0000000E-003  3.86614E+000
0.0000000E+000  3.87544E+000
8.0000000E-003  3.88229E+000
1.6000000E-002  3.83197E+000
2.4000000E-002  3.89735E+000
3.2000000E-002  3.59200E+000
4.0000000E-002  2.26865E+000
4.8000000E-002  1.49287E+000
6.0000000E-002  6.05988E-001
8.0000000E-002  3.81002E-001

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_999_pressure.dat <==
#plot-z-distribution-pressure17
arcLength	normalizedP
-9.0320000E-002  8.29255E+003
-7.6960000E-002  7.96355E+003
-6.2990000E-002  8.19933E+003
-5.7230000E-002  8.15729E+003
-5.1490000E-002  8.01473E+003
-4.5750000E-002  7.26353E+003
-4.0010000E-002  2.31400E+003
-3.0000000E-002  8.42672E+002
-1.9990000E-002  9.35887E+002
-1.0010000E-002  4.84435E+002
-2.0300000E-003  8.23314E+001
0.0000000E+000  -9.05567E+000
2.0300000E-003  2.74992E+001
8.0000000E-003  -9.05567E+000
1.6000000E-002  -4.19550E+001
2.4000000E-002  8.30402E-002
3.2000000E-002  8.30402E-002

==> Figures/dats/tarabay/FDA/ExpData/Re3500/Sudden_Expansion_500_999_velocity.dat <==
#plot-z-distribution-axial-velocity12
arcLength	normalizedUz
-8.8000000E-002  6.31352E-001
-6.4000000E-002  6.51065E-001
-4.8000000E-002  1.60557E+000
-2.0000000E-002  3.97070E+000
-8.0000000E-003  4.09740E+000
0.0000000E+000  4.00515E+000
8.0000000E-003  4.02145E+000
1.6000000E-002  3.99675E+000
2.4000000E-002  3.97336E+000
3.2000000E-002  3.24019E+000
6.0000000E-002  5.32652E-001
8.0000000E-002  3.77984E-001

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_243_pressure.dat <==
#plot-z-distribution-pressure 17
arcLength		      normalizedP
-9.0320000e-2  3.53372e+2     
-7.6960000e-2  3.53372e+2
-6.2990000e-2  3.53372e+2
-5.7230000e-2  2.87933e+2
-5.1490000e-2  2.61757e+2
-4.5750000e-2  2.74845e+2
-4.0010000e-2  1.30879e+2
-3.0000000e-2  5.23514e+1
-1.9990000e-2  0
-1.0010000e-2  -1.04703e+2
-2.0300000e-3  -1.04703e+2
0.0000000e+0  -1.30879e+2
2.0300000e-3  0
8.0000000e-3  2.61757e+1
1.6000000e-2  1.30879e+1
2.4000000e-2  0
3.2000000e-2  0

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_243_velocity.dat <==
#plot-z-distribution-axial-velocity15
arcLength	normalizedUz
-8.8000000e-2  8.81317e-2
-6.4000000e-2  8.86036e-2
-4.8000000e-2  1.92385e-1
-4.2000000e-2  3.77476e-1
-2.0000000e-2  6.86341e-1
-8.0000000e-3  7.43192e-1
0.0000000e+0  7.49698e-1
8.0000000e-3  7.31271e-1
1.6000000e-2  7.13824e-1
2.4000000e-2  6.77253e-1
3.2000000e-2  6.54146e-1
4.0000000e-2  6.37283e-1
4.8000000e-2  6.28814e-1
6.0000000e-2  5.86956e-1
8.0000000e-2  4.42451e-1

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_297_pressure.dat <==
#deleted-plot-wall-distribution-pressure16
arcLength	normalizedP	wallP
-9.0320000E-002  1.31804E+002	1.31804E+002
-7.6960000E-002  4.64005E+002	4.64005E+002
-6.2990000E-002  4.77454E+002	4.77454E+002
-5.7230000E-002  4.57280E+002	4.57280E+002
-5.1490000E-002  4.50555E+002	4.50555E+002
-4.5750000E-002  4.30381E+002	4.30381E+002
-4.0010000E-002  3.22786E+002	3.22786E+002
-1.9990000E-002  2.48814E+002	2.48814E+002
-1.0010000E-002  2.28640E+002	2.28640E+002
-2.0300000E-003  1.81567E+002	1.81567E+002
0.0000000E+000  1.74842E+002	1.74842E+002
2.0300000E-003  2.01742E+001	2.01742E+001
8.0000000E-003  2.01742E+001	2.01742E+001
1.6000000E-002  -2.68988E+001	-2.68988E+001
2.4000000E-002  2.01742E+001	2.01742E+001
3.2000000E-002  0.00000E+000	0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_297_velocity.dat <==
#plot-z-distribution-axial-velocity12
arcLength	normalizedUz
-8.8000000E-002  8.32510E-002
-6.4000000E-002  8.50167E-002
-4.8000000E-002  1.89831E-001
-2.0000000E-002  6.61326E-001
-8.0000000E-003  7.01855E-001
0.0000000E+000  7.14709E-001
8.0000000E-003  7.38522E-001
1.6000000E-002  7.21108E-001
2.4000000E-002  6.68350E-001
3.2000000E-002  6.43143E-001
6.0000000E-002  4.44125E-001
8.0000000E-002  4.16827E-001

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_468_pressure.dat <==
#plot-z-distribution-pressure17
arcLength	normalizedP
-9.0320000E-002  3.99431E+002
-7.6960000E-002  3.97041E+002
-6.2990000E-002  3.99431E+002
-5.7230000E-002  3.44859E+002
-5.1490000E-002  3.23916E+002
-4.5750000E-002  3.05555E+002
-4.0010000E-002  1.06037E+002
-3.0000000E-002  3.99433E+001
-1.9990000E-002  -2.15417E+001
-1.0010000E-002  -1.07422E+002
-2.0300000E-003  -1.07422E+002
0.0000000E+000  -1.44963E+002
2.0300000E-003  -5.50705E+001
8.0000000E-003  -2.75353E+001
1.6000000E-002  -2.75353E+001
2.4000000E-002  -2.75353E+001
3.2000000E-002  0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_468_velocity.dat <==
#plot-z-distribution-axial-velocity12
arcLength	normalizedUz
-8.8000000E-002  9.28252E-002
-6.4000000E-002  8.92863E-002
-4.8000000E-002  1.89953E-001
-4.2000000E-002  3.80749E-001
-2.0000000E-002  7.14856E-001
-8.0000000E-003  7.67931E-001
0.0000000E+000  7.12910E-001
8.0000000E-003  7.26056E-001
3.2000000E-002  6.28865E-001
4.0000000E-002  6.10183E-001
4.8000000E-002  5.98659E-001
6.0000000E-002  5.57593E-001

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_763_pressure.dat <==
#plot-z-distribution-pressure17
arcLength	normalizedP
-9.0320000E-002  4.13029E+002
-7.6960000E-002  4.13029E+002
-6.2990000E-002  4.13029E+002
-5.7230000E-002  3.57958E+002
-5.1490000E-002  3.30423E+002
-4.5750000E-002  3.16655E+002
-4.0010000E-002  9.63734E+001
-3.0000000E-002  2.75353E+001
-1.9990000E-002  -2.75353E+001
-1.0010000E-002  -1.10141E+002
-2.0300000E-003  -1.10141E+002
0.0000000E+000  -1.37676E+002
2.0300000E-003  -5.50705E+001
8.0000000E-003  -5.50705E+001
1.6000000E-002  -2.75353E+001
2.4000000E-002  -2.75353E+001
3.2000000E-002  0.00000E+000

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_763_velocity.dat <==
#plot-z-distribution-axial-velocity15
arcLength	normalizedUz
-8.8000000E-002  8.80261E-002
-6.4000000E-002  8.92409E-002
-4.8000000E-002  1.89040E-001
-4.2000000E-002  3.77444E-001
-2.0000000E-002  6.81498E-001
-8.0000000E-003  7.51803E-001
0.0000000E+000  7.53402E-001
8.0000000E-003  7.39767E-001
1.6000000E-002  7.06959E-001
2.4000000E-002  6.71364E-001
3.2000000E-002  6.34963E-001
4.0000000E-002  6.26398E-001
4.8000000E-002  6.16341E-001
6.0000000E-002  5.69629E-001
8.0000000E-002  5.13385E-001

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_999_pressure.dat <==
#plot-z-distribution-pressure17
arcLength	normalizedP
-9.0320000E-002  2.29614E+002
-7.6960000E-002  2.19099E+002
-6.2990000E-002  1.89172E+002
-5.7230000E-002  2.08422E+002
-5.1490000E-002  1.49458E+002
-4.5750000E-002  1.59164E+002
-4.0010000E-002  1.23898E+002
-3.0000000E-002  7.87649E+001
-1.9990000E-002  3.29037E+001
-1.0010000E-002  1.64034E+001
-2.0300000E-003  5.07959E+000
0.0000000E+000  7.26346E+000
2.0300000E-003  2.10946E+001
8.0000000E-003  -8.42804E+000
1.6000000E-002  -2.24210E+001
2.4000000E-002  -1.77869E-001
3.2000000E-002  -1.77869E-001

==> Figures/dats/tarabay/FDA/ExpData/Re500/Sudden_Expansion_500_999_velocity.dat <==
#plot-z-distribution-axial-velocity12
arcLength	normalizedUz
-8.8000000E-002  8.30979E-002
-6.4000000E-002  8.70689E-002
-4.8000000E-002  2.36387E-001
-2.0000000E-002  6.58225E-001
-8.0000000E-003  7.01546E-001
0.0000000E+000  7.09283E-001
8.0000000E-003  6.93031E-001
1.6000000E-002  6.70976E-001
2.4000000E-002  6.51448E-001
3.2000000E-002  6.27678E-001
6.0000000E-002  5.24967E-001
8.0000000E-002  4.63920E-001

==> Figures/dats/tarabay/FDA/Ez.dat <==
h	EqL	EzPasserini	feelppold	feelppnew1000	feelppnew100		feelppptexact	autresvaleurs	EqM	        EzM	          EqF         EzL         EzF EzCP2P1 EzCP3P2        EqCP3P2           EqCP2P1       EqPasserini  EzStewart             EqCP2P1G2       EzCP2P1G2
-0.088	-0.0298	0.0594	0.0896		0.0881604450422	0.083712281949		0.083712281949	0.154170619391	-1.04e-01	0.0856906851479   -1.57e+00   0.10504762   0.11029336 0.10695443 0.133031     -4.99e-02        -1.47e-01     0.007	  0.07      -1.2130e+00     0.24
-0.064	-0.0167	0.0522	0.05068		0.0762650127309	0.0921981490492		0.076265012730	0.145753999114	-2.28e-01	0.082910966668	  -6.48e-01   0.08928988   0.09351667 0.08315704 0.12169672   -1.21e+00	       -1.30e+00     -0.01	  0.065     -1.3302e+00     0.13
-0.048	-0.454	0.0565	0.0346		0.100842765182	0.126804563839		0.100842765182	0.0645784727298	-2.75e-01	0.076641106356	  -3.30e-01   0.07415506   0.08856885 0.09835214 0.0788092    -7.03e+00	       -7.19e+00     -0.06	  0.067     -1.3396e+00     0.08
-0.02	-0.0302	0.0116	0.0359		0.139718120076	0.256462783495		0.110842995308	0               -1.40e-01	0.111421001827	  -1.50e-01   0.07306352   0.07296558 0.0742549	 0.0737851    -1.30e-01	       -1.46e-01     -0.051	  0.0467    -1.2553e+00     0.07
-0.008	-0.0301	0.01	0.0139		0.135818696146	0.285922436254		0.115911893398	0               -1.31e-01	0.25379160807	  -2.96e-01   0.07818228   0.08010317 0.0815575	 0.08681617   -2.73e+00	       -2.75e+00     0.036	  0.04      -1.4418e+00     0.05
0       -0.0521	0.0217	0.1134		0.44294082805	0.5                 0.132800322012	0               -2.45e-01	0.135553997525	  -1.20e-01   0.69766722   0.07282399  0.10658775 0.10509983   -2.39e-01	   -2.36e-01     -0.06	  0.07      -1.5211e+00     0.06
0.008	0.0232	0.1793	0.1373		0.2100484183	0.21049999579		0.230007331828	0               -3.39e-02	0.17292656041	  -1.28e-01   0.23326774   0.18978568 0.20299856 0.16684609   1.48e-01	       -3.10e-01     0.27	  0.3       -8.9349e-01     0.17
0.016	2.1 	0.3103	0.0555		3.20545420759	12.8933842637		0.410758635823	0               -7.03e-01	0.479795325397	  -5.49e-01   0.27529783   0.27529783 0.20896427 0.18449408   -2.01e+00	       -2.60e+00     0.04	  0.357     -6.4404e-01     0.25
0.024	0.00738	0.2096	0.2254		0.281095765245	0.202863763706		0.227928234141	0               -3.30e-02 	0.198772672539	  -3.31e-01   0.24873591   0.18963588 0.2242836	 0.22021334   7.69e-03	       -4.23e-01     0.01	  1.55      -4.6570e-01     0.29
0.032	-0.0021	0.1622	0.1608		0.225660521652	0.241795335603		0.225660521652	0               -4.67e-01	0.169716528854	  -5.08e-02   0.18916717   0.14588891 0.18055599 0.16848146   -2.57e-03	       4.28e-02	     0.036	  0.312     -6.1911e-01     0.19
0.06	-0.015	0.3364	0.1708		0.341386715036	0.408460246965		0.339633006314	0               +1.28e-02	0.269549374351	  -2.28e-01   0.26371242   0.36672099 0.25957497 0.26426346   -1.04e+01	       -1.05e+01     0.03	  0.45      -4.9696e-01     0.29
0.08	-0.002	0.3941	0.2542		0.274862361795	0.174209217727		0.276760285341	0               +4.07e-02	0.41182313655	   7.40e-02   0.52351867   0.32376984 0.65838971 0.27623133    9.93e-01	       1.15e+00	     0.01	  0.826     -4.0529e-01     0.83

# =============  Re500 Larger P2P1G1 ====== FLOW OVER RADIAL SECTIONS =================
#| 3.00e+00 | 1.67e+02    |
# 5.21e-06    | -1.47e-01    |1
# 5.22e-06    | 4.28e-02     |10
# 4.67e-06    | -1.05e+01    |11
# 5.28e-06    | 1.15e+00     |12
# 5.15e-06    | -1.30e+00    |2
# 4.84e-06    | -7.19e+00    |3
# 5.21e-06    | -1.46e-01    |4
# 5.07e-06    | -2.75e+00    |5
# 5.20e-06    | -2.36e-01    |6
# 5.20e-06    | -3.10e-01    |7
# 5.08e-06    | -2.60e+00    |8
# 5.19e-06    | -4.23e-01    |9
# 5.21e-06    | -1.12e-01    |inlet
# 5.21e-06    | -1.48e-01    |outlet
# =============  Re500 Larger P2P1G2 ===== FLOW OVER RADIAL SECTIONS =================
#| 3.0020e+00
#| 1.6506e+02  | 5.1534e-06  | -1.2130e+00 1
#| 1.6605e+02  | 5.1844e-06  | -6.1911e-01 10
#| 1.6625e+02  | 5.1907e-06  | -4.9696e-01 11
#| 1.6641e+02  | 5.1955e-06  | -4.0529e-01 12
#| 1.6486e+02  | 5.1473e-06  | -1.3302e+00 2
#| 1.6485e+02  | 5.1468e-06  | -1.3396e+00 3
#| 1.6499e+02  | 5.1512e-06  | -1.2553e+00 4
#| 1.6468e+02  | 5.1414e-06  | -1.4418e+00 5
#| 1.6454e+02  | 5.1373e-06  | -1.5211e+00 6
#| 1.6559e+02  | 5.1700e-06  | -8.9349e-01 7
#| 1.6601e+02  | 5.1831e-06  | -6.4404e-01 8
#| 1.6631e+02  | 5.1924e-06  | -4.6570e-01 9
#| 1.6755e+02  | 5.2313e-06  | 2.7996e-01  inet
#| 1.6551e+02  | 5.1676e-06  | -9.4020e-01  outlet


# ============= Re500 MEDIUM =============== FLOW OVER RADIAL SECTIONS =================
#| 2.97e+00 | 1.67e+02    | 5.21e-06    | -1.04e-01    | 5.19e-06    | -4.67e-01    |5.22e-06    | 1.28e-02     |5.22e-06    | 4.07e-02     |5.20e-06    | -2.28e-01    |5.20e-06    | -2.75e-01    |5.21e-06    | -1.40e-01   #5.21e-06    | -1.31e-01    |5.20e-06    | -2.45e-01    |5.21e-06    | -3.39e-02    |5.18e-06    | -7.03e-01    |5.21e-06    | -3.30e-02    |5.21e-06    | -5.59e-02    |5.22e-06    | 1.09e-01     |

# =============  Re500 FINE  =============== FLOW OVER RADIAL SECTIONS =================
#| 3.00e+00 | 
#1.67e+02    | 
#5.13e-06    | -1.57e+00    | 1
#5.21e-06    | -5.08e-02    | 10
#5.20e-06    | -2.28e-01    | 11
#5.22e-06    | 7.40e-02     | 12
#5.18e-06    | -6.48e-01    | 2
#5.20e-06    | -3.30e-01    | 3
#5.21e-06    | -1.50e-01    | 4
#5.20e-06    | -2.96e-01    | 5
#5.21e-06    | -1.20e-01    | 6
#5.21e-06    | -1.28e-01    | 7
#5.19e-06    | -5.49e-01    | 8
#5.20e-06    | -3.31e-01    | 9
#5.22e-06    | -2.95e-02    | inlet
#5.22e-06    | 3.51e-02     | outlet


# ============= Re500 Larger P3P2 ======  FLOW OVER RADIAL SECTIONS =================
#| 3.00e+00 |
# 1.67e+02    |
# 5.21e-06    | -4.99e-02    |1
# 5.22e-06    | -2.57e-03    |10
# 4.67e-06    | -1.04e+01    |11
# 5.27e-06    | 9.93e-01     |12
# 5.15e-06    | -1.21e+00    |2
# 4.85e-06    | -7.03e+00    |3
# 5.21e-06    | -1.30e-01    |4
# 5.07e-06    | -2.73e+00    |5
# 5.20e-06    | -2.39e-01    |6
# 5.22e-06    | 1.48e-01     |7
# 5.11e-06    | -2.01e+00    |8
# 5.22e-06    | 7.69e-03     |9
# 5.21e-06    | -4.76e-02    |inlet
# 5.21e-06    | -6.42e-02    |outlet






==> Figures/dats/tarabay/FDA/Re3500_Large_P2P1G1/P2P1G1_L_extrude_it3000_LU_pressure_z.csv <==
p,u0,u1,u2,w0,w1,w2,vtkValidPointMask,arc_length,Points0,Points1,Points2
6591.9,-1.716e-05,-5.7056e-06,0.64586,0.23585,0.078769,-0.15771,1,0,0,0,-0.1
6588.1,-2.8849e-05,6.6718e-07,0.64579,0.014724,-0.0060473,-0.01873,1,0.015,0,0,-0.085
6584.4,8.4889e-06,-1.7929e-06,0.64568,-0.013981,0.044172,-0.034042,1,0.03,0,0,-0.07
6484.2,-9.0625e-05,-1.0745e-05,0.77072,-0.8412,-1.393,0.036477,1,0.045,0,0,-0.055
2006.2,-0.00032796,-0.00082579,2.9814,-15.343,25.294,35.387,1,0.06,0,0,-0.04
-60.817,6.6706e-06,2.2899e-05,3.5659,-0.35959,1.9782,0.13094,1,0.075,0,0,-0.025
-885.91,5.0644e-06,-1.5709e-05,3.7816,4.1689,1.2042,0.59454,1,0.09,0,0,-0.01
-1325.2,-0.00068053,0.00076695,3.8928,9.8789,3.0364,1.1594,1,0.105,0,0,0.005
-1408.9,-0.021407,-0.021423,3.9542,-59.269,79.551,-64.749,1,0.12,0,0,0.02
-1469.5,0.044383,0.59808,3.8709,5640.5,2336.2,1455.1,1,0.135,0,0,0.035
-844.02,-0.12546,-0.078544,1.7697,1538.5,2417.9,-86.146,1,0.15,0,0,0.05
-257.35,-0.0016142,-0.06944,0.54998,12.945,-565.77,-360.5,1,0.165,0,0,0.065
-224.91,-0.010057,-0.11834,0.46302,-31.598,-86.1,56.759,1,0.18,0,0,0.08


==> Figures/dats/tarabay/FDA/Re500_Coarser_P2P1G2/P2P1G1_L_extrude_it3000_LU_pressure_z.csv <==
p,u0,u1,u2,vtkValidPointMask,arc_length,Points0,Points1,Points2
254.01,-1.7834e-19,-1.0118e-19,0.092551,1,0,0,0,-0.18269
253.78,1.1092e-06,-7.1901e-07,0.092367,1,0.0060447,0,0,-0.17664
253.56,1.4145e-07,-2.5343e-07,0.092391,1,0.01209,0,0,-0.1706
253.33,2.9261e-07,4.5168e-08,0.092422,1,0.018134,0,0,-0.16455
253.11,2.165e-07,-8.6749e-08,0.09244,1,0.024179,0,0,-0.15851
252.88,-4.0926e-08,-2.4336e-07,0.092453,1,0.030224,0,0,-0.15246
252.65,5.3401e-08,-2.744e-07,0.092462,1,0.036269,0,0,-0.14642
252.43,9.6833e-07,-1.0807e-06,0.092469,1,0.042313,0,0,-0.14037
252.2,4.5737e-06,-4.0712e-06,0.092475,1,0.048358,0,0,-0.13433
251.98,1.9296e-05,-1.8192e-05,0.09248,1,0.054403,0,0,-0.12828
251.75,8.8753e-05,-8.42e-05,0.092485,1,0.060447,0,0,-0.12224
251.51,0.00037666,-0.00033438,0.092284,1,0.066492,0,0,-0.11619
251.53,0.0013269,-0.00099342,0.091443,1,0.072537,0,0,-0.11015
251.63,0.00015473,-7.5974e-06,0.090899,1,0.078582,0,0,-0.1041
251.74,-0.00017049,0.00021437,0.090741,1,0.084627,0,0,-0.098058
251.84,-0.00023082,0.0002612,0.090681,1,0.090671,0,0,-0.092014
251.97,-0.00018523,0.0002133,0.090801,1,0.096716,0,0,-0.085969
252.07,-0.00015028,0.00017192,0.090872,1,0.10276,0,0,-0.079924
252.16,-0.00012965,0.00014656,0.090945,1,0.10881,0,0,-0.07388
252.25,-0.00012908,0.00013773,0.09107,1,0.11485,0,0,-0.067835
252.16,-0.00013006,0.00014625,0.093516,1,0.12089,0,0,-0.06179
250.42,-0.00014917,0.00013242,0.11112,1,0.12694,0,0,-0.055745
243.36,-6.7746e-05,-9.3223e-06,0.16099,1,0.13298,0,0,-0.0497
210.72,1.1787e-06,5.3226e-05,0.29422,1,0.13903,0,0,-0.043656
101.28,-1.6698e-05,1.0655e-05,0.53723,1,0.14507,0,0,-0.037611
64.554,-6.4296e-07,1.3668e-05,0.59758,1,0.15112,0,0,-0.031566
38.073,-6.5953e-06,1.3951e-05,0.63966,1,0.15716,0,0,-0.025521
15.124,-5.7413e-06,9.9309e-06,0.67343,1,0.16321,0,0,-0.019477
-5.7851,-6.587e-06,1.344e-05,0.70102,1,0.16925,0,0,-0.013432
-25.363,-2.3583e-06,6.7018e-06,0.72354,1,0.1753,0,0,-0.0073872
-43.744,2.8625e-05,-1.541e-05,0.74163,1,0.18134,0,0,-0.0013425
-44.81,4.2467e-05,-6.4818e-05,0.73534,1,0.18739,0,0,0.0047023
-43.861,-8.3925e-05,-0.00010906,0.72861,1,0.19343,0,0,0.010747
-42.762,5.7445e-05,-0.0001551,0.72181,1,0.19948,0,0,0.016792
-41.6,0.00010581,-0.00014515,0.70438,1,0.20552,0,0,0.022837
-40.255,-9.7313e-05,-6.3279e-05,0.69666,1,0.21157,0,0,0.028881
-38.734,0.00010137,-0.00014011,0.67336,1,0.21761,0,0,0.034926
-37.26,0.00014259,-0.00014009,0.64423,1,0.22366,0,0,0.040971
-35.599,5.7991e-05,-7.0702e-05,0.61954,1,0.2297,0,0,0.047016
-33.869,0.00012893,-3.6548e-05,0.59166,1,0.23575,0,0,0.05306
-32.023,0.00011728,-8.1301e-05,0.57869,1,0.24179,0,0,0.059105
-30.152,0.0001308,-5.329e-05,0.55466,1,0.24783,0,0,0.06515
-28.286,0.00016415,-6.044e-05,0.52833,1,0.25388,0,0,0.071195
-26.382,6.3969e-05,-6.0491e-05,0.50282,1,0.25992,0,0,0.077239
-24.497,0.00011571,-4.7996e-05,0.49346,1,0.26597,0,0,0.083284
-22.633,5.7397e-05,1.8359e-05,0.47412,1,0.27201,0,0,0.089329
-20.819,3.1489e-05,-8.963e-05,0.45186,1,0.27806,0,0,0.095374
-19.014,-5.0153e-05,-2.3751e-05,0.42967,1,0.2841,0,0,0.10142
-17.257,2.3855e-05,1.417e-05,0.4134,1,0.29015,0,0,0.10746
-15.531,7.0792e-05,2.0677e-05,0.39883,1,0.29619,0,0,0.11351
-13.839,-3.8521e-06,2.7174e-05,0.37884,1,0.30224,0,0,0.11955
-12.193,2.3707e-05,1.9351e-05,0.3621,1,0.30828,0,0,0.1256
-10.604,3.3036e-05,2.5422e-05,0.35209,1,0.31433,0,0,0.13164
-9.0658,2.8684e-05,3.3616e-05,0.33428,1,0.32037,0,0,0.13769
-7.5859,2.0698e-05,3.4062e-05,0.32149,1,0.32642,0,0,0.14373
-6.1617,5.938e-05,2.948e-05,0.3082,1,0.33246,0,0,0.14978
-4.7769,-3.6771e-06,1.2088e-05,0.29234,1,0.33851,0,0,0.15582
-3.4928,-2.1713e-05,-2.8726e-05,0.27785,1,0.34455,0,0,0.16187
-2.2609,-2.1871e-05,3.4498e-05,0.26513,1,0.3506,0,0,0.16791
-1.1164,1.4163e-05,6.5842e-05,0.25353,1,0.35664,0,0,0.17396
-0.020026,-2.2887e-05,6.64e-05,0.23856,1,0.36269,0,0,0.18


==> Figures/dats/tarabay/FDA/Re500_Fine_P2P1G1/P2P1G1_L_extrude_it3000_LU_pressure_z.csv <==
p   u0   u1   u2   w0   w1   w2   vtkValidPointMask   arc_length   Points0   Points1   Points2
290.84   2.9479e-23   -3.894e-23   0.092251   0.0015218   0.0021292   -0.00073122   1   0   0   0   -0.18269
290.71   -2.3349e-07   1.1306e-07   0.092267   -3.8145e-05   -0.00032367   -0.00015099   1   0.0036269   0   0   -0.17906
290.57   -2.896e-07   2.4077e-07   0.092286   5.2946e-05   -2.7985e-05   2.2095e-05   1   0.0072537   0   0   -0.17543
290.44   -1.9686e-07   1.6932e-07   0.092301   8.4173e-05   6.4194e-05   -2.7172e-05   1   0.010881   0   0   -0.1718
290.31   -1.0912e-07   9.0553e-08   0.092313   0.00012433   5.6878e-05   -6.2963e-05   1   0.014507   0   0   -0.16818
290.17   -7.9466e-08   6.1187e-08   0.092322   0.00016853   0.00016393   -1.6035e-05   1   0.018134   0   0   -0.16455
290.04   -4.0098e-08   3.407e-08   0.092329   0.00021828   0.00022854   1.9832e-05   1   0.021761   0   0   -0.16092
289.9   -2.4022e-08   2.141e-08   0.092333   0.00014644   0.00023578   1.3347e-05   1   0.025388   0   0   -0.1573
289.77   -2.4272e-08   6.8322e-09   0.092337   0.00024114   0.00018682   -2.8377e-05   1   0.029015   0   0   -0.15367
289.64   -3.4313e-08   -3.8514e-10   0.092341   0.00019481   0.00014042   -1.0302e-06   1   0.032642   0   0   -0.15004
289.5   -2.4046e-08   2.6345e-08   0.092343   0.0001024   7.9101e-05   3.1373e-05   1   0.036269   0   0   -0.14642
289.37   -2.2388e-08   1.5831e-08   0.092352   0.00020482   0.0002382   -7.7612e-06   1   0.039895   0   0   -0.14279
289.24   -2.3144e-08   1.4344e-08   0.092343   0.00026027   0.00019812   -2.6815e-06   1   0.043522   0   0   -0.13916
289.11   -5.3456e-08   3.3594e-08   0.092342   0.00026143   0.00022631   -0.00012685   1   0.047149   0   0   -0.13554
288.97   1.3568e-09   2.7907e-08   0.092343   0.00018655   0.00014604   -5.8677e-06   1   0.050776   0   0   -0.13191
288.84   -8.5978e-09   1.8893e-08   0.092342   0.00012357   0.00016618   -5.2226e-06   1   0.054403   0   0   -0.12828
288.71   -1.5143e-08   1.6389e-08   0.09234   0.00012464   0.0001329   3.1892e-06   1   0.05803   0   0   -0.12466
288.57   -1.1427e-08   3.855e-09   0.092337   0.00011563   0.00010454   -8.5938e-07   1   0.061656   0   0   -0.12103
288.44   -1.0233e-08   -5.1182e-09   0.092334   0.00011304   0.0001061   -4.7851e-06   1   0.065283   0   0   -0.1174
288.31   -9.2161e-09   -5.3188e-09   0.092332   0.00010561   0.00010739   7.0891e-07   1   0.06891   0   0   -0.11377
288.18   -2.8898e-09   -3.735e-09   0.092328   9.95e-05   0.00010338   -7.3786e-07   1   0.072537   0   0   -0.11015
288.04   -1.6071e-11   4.8615e-10   0.092324   7.6233e-05   7.873e-05   -2.7362e-06   1   0.076164   0   0   -0.10652
287.91   -2.4602e-09   3.3967e-09   0.09232   7.7351e-05   8.0308e-05   3.1377e-08   1   0.079791   0   0   -0.10289
287.78   -9.2868e-09   4.6047e-09   0.092315   7.248e-05   7.2496e-05   1.5199e-05   1   0.083418   0   0   -0.099267
287.65   -2.1636e-08   1.2205e-08   0.09231   8.0796e-05   7.1519e-05   -2.295e-06   1   0.087044   0   0   -0.095641
287.52   -4.9326e-08   2.7518e-08   0.092306   8.1212e-05   6.4593e-05   -1.2346e-05   1   0.090671   0   0   -0.092014
287.38   -1.0488e-07   4.9428e-08   0.092302   7.729e-05   8.0516e-05   -1.5906e-06   1   0.094298   0   0   -0.088387
287.25   -1.4543e-07   8.2576e-08   0.092299   8.3991e-05   9.9222e-05   -3.4155e-07   1   0.097925   0   0   -0.08476
287.12   -1.1684e-07   6.3482e-08   0.092295   0.00010035   0.00012281   1.0728e-07   1   0.10155   0   0   -0.081133
286.99   1.1578e-08   1.2147e-08   0.092293   0.00010363   0.00013325   -2.2797e-06   1   0.10518   0   0   -0.077506
286.85   1.8388e-08   2.1532e-08   0.092291   0.00011864   0.00013324   -1.492e-06   1   0.10881   0   0   -0.07388
286.72   2.4561e-08   -7.9007e-09   0.0923   0.0004032   0.0002564   5.3669e-05   1   0.11243   0   0   -0.070253
286.58   1.6226e-08   2.4714e-07   0.092426   0.00083811   -0.00092113   -0.00012504   1   0.11606   0   0   -0.066626
286.33   3.1544e-08   -5.443e-08   0.093583   0.0032787   0.0040953   -0.0019005   1   0.11969   0   0   -0.062999
285.63   7.9797e-08   -2.3804e-08   0.099015   -7.0108e-05   -0.0018053   -8.8655e-05   1   0.12331   0   0   -0.059372
283.99   1.1629e-07   1.3036e-07   0.11232   0.0016362   0.00023649   -0.0014824   1   0.12694   0   0   -0.055745
280.52   -1.2941e-08   1.965e-07   0.1371   0.0031459   -0.0039654   -0.0071252   1   0.13057   0   0   -0.052118
272.93   -2.8506e-07   9.2277e-08   0.18059   0.023675   0.034364   0.0023533   1   0.13419   0   0   -0.048492
254.06   -1.0008e-06   1.8606e-06   0.25924   0.0067723   -0.050014   0.024746   1   0.13782   0   0   -0.044865
198.02   2.6208e-06   -2.2776e-06   0.41204   0.040867   0.025713   0.041628   1   0.14145   0   0   -0.041238
129.76   -2.1997e-06   -1.2526e-06   0.54407   -0.0049454   -0.015969   0.0029521   1   0.14507   0   0   -0.037611
106.02   -6.6807e-07   -6.2819e-07   0.58339   0.010889   0.012431   -0.0018246   1   0.1487   0   0   -0.033984
86.708   6.7835e-07   1.2604e-06   0.61319   0.0021319   -0.00057325   -0.0048571   1   0.15233   0   0   -0.030357
69.492   -1.1221e-06   -6.0528e-07   0.63844   -0.027794   -0.00063738   -0.002374   1   0.15595   0   0   -0.02673
53.603   3.8326e-07   -2.2715e-07   0.66056   0.024669   0.15571   0.0041753   1   0.15958   0   0   -0.023104
38.651   -1.4052e-07   -5.6495e-07   0.68015   0.11564   0.0069688   0.0015123   1   0.16321   0   0   -0.019477
24.39   -1.3586e-06   -2.7024e-07   0.69755   0.037206   0.052802   0.0017405   1   0.16684   0   0   -0.01585
10.67   1.491e-06   4.8254e-07   0.71299   -0.0068107   0.081379   0.0029091   1   0.17046   0   0   -0.012223
-2.6109   3.5627e-07   1.6836e-07   0.72665   0.078237   0.083701   0.0051417   1   0.17409   0   0   -0.0085962
-15.535   1.1381e-06   -2.7075e-07   0.73871   -0.015534   0.022239   0.0019486   1   0.17772   0   0   -0.0049693
-27.906   2.8588e-06   -1.1608e-06   0.74904   0.027556   -0.018454   -0.0080538   1   0.18134   0   0   -0.0013425
-30.737   7.7989e-06   -1.513e-06   0.74673   0.10293   0.041029   0.0047637   1   0.18497   0   0   0.0022844
-30.624   8.2195e-06   -1.7316e-06   0.73981   0.26875   0.083265   0.0021507   1   0.1886   0   0   0.0059112
-30.46   8.8937e-06   -2.2324e-06   0.73203   -0.0058875   0.071668   0.0011762   1   0.19222   0   0   0.0095381
-30.228   8.7634e-06   -1.9831e-06   0.72345   -0.023418   -0.053261   0.00035367   1   0.19585   0   0   0.013165
-29.903   8.8176e-06   -2.266e-06   0.71402   0.036599   -0.10842   -0.00045249   1   0.19948   0   0   0.016792
-29.522   8.7144e-06   -1.6285e-06   0.7039   -0.024922   -0.12189   -0.00064841   1   0.2031   0   0   0.020419
-29.07   8.9445e-06   -1.8397e-06   0.69311   -0.0062745   -0.081916   0.00011718   1   0.20673   0   0   0.024045
-28.562   8.7021e-06   -2.4972e-06   0.68178   -0.012248   -0.11026   0.0015274   1   0.21036   0   0   0.027672
-28.003   8.4458e-06   -2.1918e-06   0.67002   -0.033956   -0.13865   9.5259e-05   1   0.21398   0   0   0.031299
-27.399   8.4701e-06   -1.6765e-06   0.65794   -0.067844   -0.17907   -0.00063267   1   0.21761   0   0   0.034926
-26.757   8.8032e-06   -2.5631e-06   0.64567   -0.028056   -0.40788   -0.00046047   1   0.22124   0   0   0.038553
-26.078   8.3933e-06   -1.068e-06   0.63326   -0.25063   -0.331   -0.00015564   1   0.22486   0   0   0.04218
-25.368   7.762e-06   -2.9959e-06   0.62076   -0.37777   -0.11606   0.0069586   1   0.22849   0   0   0.045807
-24.635   6.7312e-06   -2.5404e-06   0.60839   -1.8317   -1.3782   0.011846   1   0.23212   0   0   0.049433
-23.879   9.7542e-06   3.5573e-07   0.59597   1.4047   1.1469   0.045656   1   0.23575   0   0   0.05306
-23.105   7.8201e-06   -1.434e-06   0.58358   -2.8866   -3.8113   -0.02661   1   0.23937   0   0   0.056687
-22.317   5.8791e-06   -2.3201e-06   0.57138   -2.4818   -2.1681   -0.00819   1   0.243   0   0   0.060314
-21.515   6.1743e-06   -5.5045e-06   0.55926   1.133   0.76488   0.050902   1   0.24663   0   0   0.063941
-20.707   5.3423e-06   2.9067e-07   0.54708   -0.37013   -0.17769   0.0087305   1   0.25025   0   0   0.067568
-19.889   7.5819e-06   -3.0499e-06   0.53538   0.00093509   -0.64059   0.0031115   1   0.25388   0   0   0.071195
-19.07   7.5848e-06   -2.7146e-06   0.52349   -0.24096   -0.73068   -0.01025   1   0.25751   0   0   0.074821
-18.248   8.2418e-06   -1.7696e-06   0.512   -0.78855   -1.9306   0.00065819   1   0.26113   0   0   0.078448
-17.426   2.1433e-06   -2.9536e-06   0.50085   -3.5022   -4.2427   -0.026878   1   0.26476   0   0   0.082075
-16.607   6.3301e-06   -6.3505e-07   0.48963   -0.74717   0.019075   0.0065607   1   0.26839   0   0   0.085702
-15.794   6.4137e-06   -8.4454e-07   0.47852   -1.5804   -1.8659   0.013585   1   0.27201   0   0   0.089329
-14.985   5.7078e-06   -9.0006e-07   0.46761   -1.4282   -1.0309   0.0078137   1   0.27564   0   0   0.092956
-14.182   3.962e-06   -3.0271e-06   0.4572   -1.931   -1.5165   -0.038573   1   0.27927   0   0   0.096582
-13.388   2.9024e-06   -2.6707e-06   0.44674   1.8029   -0.26049   0.023915   1   0.28289   0   0   0.10021
-12.603   4.663e-06   -2.5412e-06   0.43635   -2.34   -2.263   -0.0074622   1   0.28652   0   0   0.10384
-11.831   5.9765e-06   9.8348e-08   0.42648   -1.9188   0.24421   -0.010347   1   0.29015   0   0   0.10746
-11.069   8.0541e-06   -3.6467e-07   0.41643   -3.2487   -3.3854   0.029127   1   0.29377   0   0   0.11109
-10.321   2.9036e-06   -1.0212e-06   0.40652   -2.7402   -1.8669   -0.016875   1   0.2974   0   0   0.11472
-9.5907   -8.3213e-07   -1.2569e-06   0.39634   -2.0309   -1.4479   -0.015648   1   0.30103   0   0   0.11834
-8.8757   1.7625e-06   -5.1253e-06   0.38719   -1.0397   0.41308   0.16107   1   0.30466   0   0   0.12197
-8.1676   2.4451e-06   -1.1366e-06   0.3773   -0.53172   0.33523   -0.0167   1   0.30828   0   0   0.1256
-7.4832   2.2487e-06   -6.7552e-06   0.36847   -3.0852   -3.3562   -0.0026158   1   0.31191   0   0   0.12922
-6.8156   4.832e-06   6.0196e-07   0.35894   -2.8445   -2.3193   0.0068335   1   0.31554   0   0   0.13285
-6.1682   1.4982e-06   -4.3868e-07   0.34977   -0.78311   -3.4923   0.0035348   1   0.31916   0   0   0.13648
-5.5392   2.2835e-06   -1.2536e-06   0.34108   -2.2761   -1.9607   -0.0024402   1   0.32279   0   0   0.1401
-4.9296   -1.1972e-06   -6.8231e-07   0.33212   0.018926   -0.46881   -0.0042424   1   0.32642   0   0   0.14373
-4.3414   -2.1865e-06   -1.34e-06   0.32336   -1.6038   -1.4063   -0.010244   1   0.33004   0   0   0.14736
-3.7679   1.7917e-06   -4.3679e-06   0.31481   -0.9447   0.078068   -0.01448   1   0.33367   0   0   0.15099
-3.2226   5.4369e-07   -2.8693e-06   0.30605   -0.57705   -0.34775   -0.0021   1   0.3373   0   0   0.15461
-2.6963   -8.9691e-06   7.5929e-06   0.29832   -0.67185   -1.6882   0.0027443   1   0.34092   0   0   0.15824
-2.1932   -1.95e-06   4.9661e-06   0.29026   -2.8986   -2.8689   -0.0026213   1   0.34455   0   0   0.16187
-1.7049   -4.0841e-06   -1.5568e-06   0.28187   -0.6827   -1.1868   0.027211   1   0.34818   0   0   0.16549
-1.2491   -2.9338e-07   -5.874e-06   0.27473   -2.6339   -4.4047   -0.028631   1   0.3518   0   0   0.16912
-0.806   -1.0288e-05   -1.1543e-05   0.26651   1.0593   0.60633   0.029466   1   0.35543   0   0   0.17275
-0.38877   -3.5718e-06   -2.7899e-06   0.25875   0.33625   0.72394   0.0443   1   0.35906   0   0   0.17637
-0.003719   -4.2995e-06   -6.6052e-06   0.25138   -0.92459   -2.7315   0.013552   1   0.36269   0   0   0.18


==> Figures/dats/tarabay/FDA/latestFDA2000/P2P1G1_L_extrude_it3000_LU_pressure_z.csv <==
p,u0,u1,u2,w0,w1,w2,vtkValidPointMask,arc_length,Points0,Points1,Points2
2617.5,-2.0326e-07,-1.1265e-07,0.36859,-0.0032309,0.0035442,-0.00037054,1,0,0,0,-0.1
2615.2,5.7187e-07,-1.9275e-06,0.36336,-0.0022753,0.0019726,0.002171,1,0.02,0,0,-0.08
2606.9,-4.3609e-06,3.1795e-06,0.35151,0.14164,-0.022953,-0.24285,1,0.04,0,0,-0.06
1050,7.4144e-07,-0.0032269,1.7355,-12.845,-69.505,38.796,1,0.06,0,0,-0.04
109.59,-0.00033712,6.3977e-05,2.1966,126.53,32.129,-3.5519,1,0.08,0,0,-0.02
-337.11,3.0499e-05,7.9327e-05,2.3842,-3.1944,5.6081,-0.35848,1,0.1,0,0,0
-340.64,0.0021211,0.00062133,2.3826,-43.006,-11.596,-2.5628,1,0.12,0,0,0.02
-358.59,0.00083121,0.0080046,2.3953,-74.909,-52.498,-19.487,1,0.14,0,0,0.04
-330.66,-0.0084912,0.014786,2.3519,83.802,125.96,16.305,1,0.16,0,0,0.06
-381.42,-1.0797,-0.1181,0.48464,1734.6,2031.7,186.67,1,0.18,0,0,0.08
22.662,0.12157,0.055291,0.23053,118.62,-2.9521,100.83,1,0.2,0,0,0.1

